Bayesian Pitch Tracking Based on the Harmonic Model

Fundamental frequency is one of the most important characteristics of speech and audio signals. Harmonic model-based fundamental frequency estimators offer a higher estimation accuracy and robustness against noise than the widely used autocorrelation-based methods. However, the traditional harmonic model-based estimators do not take the temporal smoothness of the fundamental frequency, the model order, and the voicing into account as they process each data segment independently. In this paper, a fully Bayesian fundamental frequency tracking algorithm based on the harmonic model and a first-order Markov process model is proposed. Smoothness priors are imposed on the fundamental frequencies, model orders, and voicing using first-order Markov process models. Using these Markov models, fundamental frequency estimation and voicing detection errors can be reduced. Using the harmonic model, the proposed fundamental frequency tracker has an improved robustness to noise. An analytical form of the likelihood function, which can be computed efficiently, is derived. Compared to the state-of-the-art neural network and non-parametric approaches, the proposed fundamental frequency tracking algorithm reduces the mean absolute errors and gross errors by 15\% and 20\% on the Keele pitch database and 36\% and 26\% on sustained /a/ sounds from a database of Parkinson's disease voices under 0 dB white Gaussian noise. A MATLAB version of the proposed algorithm is made freely available for reproduction of the results\footnote{An implementation of the proposed algorithm using MATLAB may be found in \url{https://tinyurl.com/yxn4a543}

==> figures/fig1_hmmpitch_new_revise/data.dat <==
x_arg Algorithm_1
0.012500 nan
0.022500 nan
0.032500 nan
0.042500 nan
0.052500 nan
0.062500 nan
0.072500 nan
0.082500 nan
0.092500 nan
0.102500 nan
0.112500 nan
0.122500 nan
0.132500 1.000000
0.142500 3.000000
0.152500 3.000000
0.162500 7.000000
0.172500 6.000000
0.182500 6.000000
0.192500 6.000000
0.202500 6.000000
0.212500 6.000000
0.222500 7.000000
0.232500 5.000000
0.242500 5.000000
0.252500 5.000000
0.262500 3.000000
0.272500 3.000000
0.282500 3.000000
0.292500 1.000000
0.302500 nan
0.312500 nan
0.322500 nan
0.332500 nan
0.342500 nan
0.352500 nan
0.362500 nan
0.372500 nan
0.382500 nan
0.392500 nan
0.402500 nan
0.412500 nan
0.422500 nan
0.432500 nan
0.442500 nan
0.452500 nan
0.462500 nan
0.472500 nan
0.482500 nan
0.492500 nan
0.502500 2.000000
0.512500 2.000000
0.522500 4.000000
0.532500 4.000000
0.542500 4.000000
0.552500 4.000000
0.562500 2.000000
0.572500 2.000000
0.582500 2.000000
0.592500 2.000000
0.602500 2.000000
0.612500 2.000000
0.622500 2.000000
0.632500 2.000000
0.642500 1.000000
0.652500 1.000000
0.662500 1.000000
0.672500 1.000000
0.682500 1.000000
0.692500 1.000000
0.702500 8.000000
0.712500 2.000000
0.722500 2.000000
0.732500 4.000000
0.742500 7.000000
0.752500 6.000000
0.762500 6.000000
0.772500 6.000000
0.782500 6.000000
0.792500 6.000000
0.802500 6.000000
0.812500 6.000000
0.822500 6.000000
0.832500 6.000000
0.842500 6.000000
0.852500 6.000000
0.862500 7.000000
0.872500 6.000000
0.882500 6.000000
0.892500 6.000000
0.902500 6.000000
0.912500 6.000000
0.922500 6.000000
0.932500 6.000000
0.942500 6.000000
0.952500 6.000000
0.962500 6.000000
0.972500 6.000000
0.982500 2.000000
0.992500 2.000000
1.002500 1.000000
1.012500 1.000000
1.022500 1.000000
1.032500 1.000000
1.042500 1.000000
1.052500 1.000000
1.062500 nan
1.072500 nan
1.082500 nan
1.092500 nan
1.102500 nan
1.112500 nan
1.122500 nan
1.132500 nan
1.142500 nan
1.152500 nan
1.162500 nan
1.172500 nan
1.182500 nan
1.192500 nan
1.202500 nan
1.212500 nan
1.222500 1.000000
1.232500 6.000000
1.242500 4.000000
1.252500 2.000000
1.262500 2.000000
1.272500 2.000000
1.282500 2.000000
1.292500 2.000000
1.302500 2.000000
1.312500 1.000000
1.322500 1.000000
1.332500 1.000000
1.342500 1.000000
1.352500 1.000000
1.362500 1.000000
1.372500 1.000000
1.382500 nan
1.392500 nan
1.402500 nan
1.412500 nan
1.422500 nan
1.432500 nan
1.442500 nan
1.452500 nan
1.462500 nan
1.472500 nan
1.482500 nan
1.492500 nan
1.502500 nan
1.512500 nan
1.522500 nan
1.532500 nan
1.542500 1.000000
1.552500 2.000000
1.562500 1.000000
1.572500 2.000000
1.582500 2.000000
1.592500 2.000000
1.602500 2.000000
1.612500 2.000000
1.622500 2.000000
1.632500 2.000000
1.642500 2.000000
1.652500 2.000000
1.662500 2.000000
1.672500 2.000000
1.682500 2.000000
1.692500 1.000000
1.702500 1.000000
1.712500 1.000000
1.722500 nan
1.732500 nan
1.742500 nan
1.752500 nan
1.762500 nan
1.772500 nan
1.782500 nan
1.792500 nan
1.802500 nan
1.812500 nan
1.822500 nan
1.832500 6.000000
1.842500 2.000000
1.852500 2.000000
1.862500 2.000000
1.872500 2.000000
1.882500 2.000000
1.892500 2.000000
1.902500 2.000000
1.912500 2.000000
1.922500 2.000000
1.932500 2.000000
1.942500 2.000000
1.952500 2.000000
1.962500 2.000000
1.972500 4.000000
1.982500 5.000000
1.992500 4.000000
2.002500 9.000000
2.012500 8.000000
2.022500 8.000000
2.032500 8.000000
2.042500 8.000000
2.052500 8.000000
2.062500 8.000000
2.072500 8.000000
2.082500 4.000000
2.092500 4.000000
2.102500 3.000000
2.112500 1.000000
2.122500 1.000000
2.132500 1.000000
2.142500 nan
2.152500 1.000000
2.162500 2.000000
2.172500 3.000000
2.182500 3.000000
2.192500 4.000000
2.202500 4.000000
2.212500 4.000000
2.222500 4.000000
2.232500 4.000000
2.242500 4.000000
2.252500 4.000000
2.262500 4.000000
2.272500 3.000000
2.282500 nan
2.292500 2.000000
2.302500 2.000000
2.312500 2.000000
2.322500 nan
2.332500 nan
2.342500 1.000000
2.352500 1.000000
2.362500 nan
2.372500 nan
2.382500 nan
2.392500 nan
2.402500 nan
2.412500 nan
2.422500 nan
2.432500 nan
2.442500 nan
2.452500 nan
2.462500 nan
2.472500 nan
2.482500 nan
2.492500 nan
2.502500 nan
2.512500 nan
2.522500 nan
2.532500 nan
2.542500 nan
2.552500 nan
2.562500 nan
2.572500 nan
2.582500 nan
2.592500 nan
2.602500 nan
2.612500 nan
2.622500 nan
2.632500 nan
2.642500 nan
2.652500 nan
2.662500 nan
2.672500 nan
2.682500 nan
2.692500 nan
2.702500 nan
2.712500 nan
2.722500 nan
2.732500 nan
2.742500 nan
2.752500 nan
2.762500 nan
2.772500 nan
2.782500 2.000000
2.792500 4.000000
2.802500 4.000000
2.812500 4.000000
2.822500 2.000000
2.832500 2.000000
2.842500 1.000000
2.852500 1.000000
2.862500 1.000000
2.872500 nan
2.882500 nan
2.892500 nan
2.902500 nan
2.912500 nan
2.922500 5.000000
2.932500 5.000000
2.942500 10.000000
2.952500 10.000000
2.962500 9.000000
2.972500 9.000000
2.982500 9.000000
2.992500 9.000000
3.002500 4.000000
3.012500 3.000000
3.022500 5.000000
3.032500 5.000000
3.042500 1.000000
3.052500 nan
3.062500 nan
3.072500 nan
3.082500 nan
3.092500 nan
3.102500 nan
3.112500 nan
3.122500 nan
3.132500 nan
3.142500 nan
3.152500 nan
3.162500 nan
3.172500 nan
3.182500 nan
3.192500 nan
3.202500 nan
3.212500 nan
3.222500 nan
3.232500 nan
3.242500 nan
3.252500 nan
3.262500 nan
3.272500 nan
3.282500 nan
3.292500 6.000000
3.302500 7.000000
3.312500 5.000000
3.322500 6.000000
3.332500 4.000000
3.342500 3.000000
3.352500 3.000000
3.362500 3.000000
3.372500 3.000000
3.382500 3.000000
3.392500 3.000000
3.402500 3.000000
3.412500 3.000000
3.422500 5.000000
3.432500 5.000000
3.442500 5.000000
3.452500 4.000000
3.462500 3.000000
3.472500 4.000000
3.482500 4.000000
3.492500 4.000000
3.502500 4.000000
3.512500 4.000000
3.522500 4.000000
3.532500 4.000000
3.542500 4.000000
3.552500 4.000000
3.562500 4.000000
3.572500 4.000000
3.582500 4.000000
3.592500 4.000000
3.602500 3.000000
3.612500 3.000000
3.622500 3.000000
3.632500 2.000000
3.642500 1.000000
3.652500 nan
3.662500 nan
3.672500 nan
3.682500 nan
3.692500 nan
3.702500 nan
3.712500 nan
3.722500 nan
3.732500 nan
3.742500 nan
3.752500 nan
3.762500 nan
3.772500 nan
3.782500 nan
3.792500 nan
3.802500 nan
3.812500 nan
3.822500 nan
3.832500 nan
3.842500 nan
3.852500 nan
3.862500 nan
3.872500 3.000000
3.882500 3.000000
3.892500 3.000000
3.902500 4.000000
3.912500 4.000000
3.922500 3.000000
3.932500 3.000000
3.942500 3.000000
3.952500 5.000000
3.962500 5.000000
3.972500 4.000000
3.982500 4.000000
3.992500 4.000000
4.002500 4.000000
4.012500 4.000000
4.022500 4.000000
4.032500 4.000000
4.042500 4.000000
4.052500 3.000000
4.062500 3.000000
4.072500 2.000000
4.082500 2.000000
4.092500 2.000000
4.102500 3.000000
4.112500 1.000000
4.122500 1.000000
4.132500 nan
4.142500 nan
4.152500 nan
4.162500 nan
4.172500 1.000000
4.182500 nan
4.192500 nan
4.202500 nan
4.212500 nan
4.222500 10.000000
4.232500 10.000000
4.242500 9.000000
4.252500 9.000000
4.262500 10.000000
4.272500 10.000000
4.282500 10.000000
4.292500 10.000000
4.302500 10.000000
4.312500 10.000000
4.322500 5.000000
4.332500 4.000000
4.342500 3.000000
4.352500 3.000000
4.362500 3.000000
4.372500 3.000000
4.382500 3.000000
4.392500 3.000000
4.402500 4.000000
4.412500 4.000000
4.422500 4.000000
4.432500 4.000000
4.442500 5.000000
4.452500 2.000000
4.462500 2.000000
4.472500 1.000000
4.482500 1.000000
4.492500 1.000000
4.502500 nan
4.512500 nan
4.522500 nan
4.532500 nan
4.542500 nan
4.552500 nan
4.562500 nan
4.572500 nan
4.582500 nan
4.592500 nan
4.602500 nan
4.612500 nan
4.622500 nan
4.632500 nan
4.642500 nan
4.652500 nan
4.662500 2.000000
4.672500 3.000000
4.682500 3.000000
4.692500 3.000000
4.702500 3.000000
4.712500 4.000000
4.722500 4.000000
4.732500 4.000000
4.742500 4.000000
4.752500 3.000000
4.762500 4.000000
4.772500 3.000000
4.782500 3.000000
4.792500 3.000000
4.802500 3.000000
4.812500 3.000000
4.822500 3.000000
4.832500 3.000000
4.842500 3.000000
4.852500 2.000000
4.862500 2.000000
4.872500 nan
4.882500 nan
4.892500 nan
4.902500 nan
4.912500 nan
4.922500 nan
4.932500 nan
4.942500 nan
4.952500 nan
4.962500 nan
4.972500 nan
4.982500 nan
4.992500 nan
5.002500 nan
5.012500 nan
5.022500 nan
5.032500 nan
5.042500 nan
5.052500 nan
5.062500 nan
5.072500 nan
5.082500 4.000000
5.092500 9.000000
5.102500 8.000000
5.112500 9.000000
5.122500 10.000000
5.132500 9.000000
5.142500 8.000000
5.152500 10.000000
5.162500 8.000000
5.172500 9.000000
5.182500 7.000000
5.192500 7.000000
5.202500 7.000000
5.212500 6.000000
5.222500 6.000000
5.232500 5.000000
5.242500 nan
5.252500 nan
5.262500 nan
5.272500 nan
5.282500 nan
5.292500 nan
5.302500 nan
5.312500 nan
5.322500 nan
5.332500 nan
5.342500 nan
5.352500 nan
5.362500 nan
5.372500 nan
5.382500 nan
5.392500 nan
5.402500 nan
5.412500 nan
5.422500 nan
5.432500 nan
5.442500 nan
5.452500 nan
5.462500 nan
5.472500 nan
5.482500 nan
5.492500 nan
5.502500 nan
5.512500 nan
5.522500 nan
5.532500 nan
5.542500 nan
5.552500 nan
5.562500 nan
5.572500 nan
5.582500 nan
5.592500 nan
5.602500 nan
5.612500 nan
5.622500 nan
5.632500 nan
5.642500 nan
5.652500 nan
5.662500 nan
5.672500 nan
5.682500 nan
5.692500 nan
5.702500 nan
5.712500 nan
5.722500 nan
5.732500 nan
5.742500 nan
5.752500 nan
5.762500 nan
5.772500 nan
5.782500 nan
5.792500 nan
5.802500 nan
5.812500 nan
5.822500 nan


==> figures/fig1_hmmpitch_new_revise/fig1_6.dat <==
x_arg	Algorithm_1	
0.012500	nan	
0.022500	nan	
0.032500	nan	
0.042500	nan	
0.052500	nan	
0.062500	nan	
0.072500	nan	
0.082500	nan	
0.092500	nan	
0.102500	nan	
0.112500	nan	
0.122500	nan	
0.132500	1.000000	
0.142500	3.000000	
0.152500	3.000000	
0.162500	7.000000	
0.172500	6.000000	
0.182500	6.000000	
0.192500	6.000000	
0.202500	6.000000	
0.212500	6.000000	
0.222500	7.000000	
0.232500	5.000000	
0.242500	5.000000	
0.252500	5.000000	
0.262500	3.000000	
0.272500	3.000000	
0.282500	3.000000	
0.292500	1.000000	
0.302500	nan	
0.312500	nan	
0.322500	nan	
0.332500	nan	
0.342500	nan	
0.352500	nan	
0.362500	nan	
0.372500	nan	
0.382500	nan	
0.392500	nan	
0.402500	nan	
0.412500	nan	
0.422500	nan	
0.432500	nan	
0.442500	nan	
0.452500	nan	
0.462500	nan	
0.472500	nan	
0.482500	nan	
0.492500	nan	
0.502500	2.000000	
0.512500	2.000000	
0.522500	4.000000	
0.532500	4.000000	
0.542500	4.000000	
0.552500	4.000000	
0.562500	2.000000	
0.572500	2.000000	
0.582500	2.000000	
0.592500	2.000000	
0.602500	2.000000	
0.612500	2.000000	
0.622500	2.000000	
0.632500	2.000000	
0.642500	1.000000	
0.652500	1.000000	
0.662500	1.000000	
0.672500	1.000000	
0.682500	1.000000	
0.692500	1.000000	
0.702500	8.000000	
0.712500	2.000000	
0.722500	2.000000	
0.732500	4.000000	
0.742500	7.000000	
0.752500	6.000000	
0.762500	6.000000	
0.772500	6.000000	
0.782500	6.000000	
0.792500	6.000000	
0.802500	6.000000	
0.812500	6.000000	
0.822500	6.000000	
0.832500	6.000000	
0.842500	6.000000	
0.852500	6.000000	
0.862500	7.000000	
0.872500	6.000000	
0.882500	6.000000	
0.892500	6.000000	
0.902500	6.000000	
0.912500	6.000000	
0.922500	6.000000	
0.932500	6.000000	
0.942500	6.000000	
0.952500	6.000000	
0.962500	6.000000	
0.972500	6.000000	
0.982500	2.000000	
0.992500	2.000000	
1.002500	1.000000	
1.012500	1.000000	
1.022500	1.000000	
1.032500	1.000000	
1.042500	1.000000	
1.052500	1.000000	
1.062500	nan	
1.072500	nan	
1.082500	nan	
1.092500	nan	
1.102500	nan	
1.112500	nan	
1.122500	nan	
1.132500	nan	
1.142500	nan	
1.152500	nan	
1.162500	nan	
1.172500	nan	
1.182500	nan	
1.192500	nan	
1.202500	nan	
1.212500	nan	
1.222500	1.000000	
1.232500	6.000000	
1.242500	4.000000	
1.252500	2.000000	
1.262500	2.000000	
1.272500	2.000000	
1.282500	2.000000	
1.292500	2.000000	
1.302500	2.000000	
1.312500	1.000000	
1.322500	1.000000	
1.332500	1.000000	
1.342500	1.000000	
1.352500	1.000000	
1.362500	1.000000	
1.372500	1.000000	
1.382500	nan	
1.392500	nan	
1.402500	nan	
1.412500	nan	
1.422500	nan	
1.432500	nan	
1.442500	nan	
1.452500	nan	
1.462500	nan	
1.472500	nan	
1.482500	nan	
1.492500	nan	
1.502500	nan	
1.512500	nan	
1.522500	nan	
1.532500	nan	
1.542500	1.000000	
1.552500	2.000000	
1.562500	1.000000	
1.572500	2.000000	
1.582500	2.000000	
1.592500	2.000000	
1.602500	2.000000	
1.612500	2.000000	
1.622500	2.000000	
1.632500	2.000000	
1.642500	2.000000	
1.652500	2.000000	
1.662500	2.000000	
1.672500	2.000000	
1.682500	2.000000	
1.692500	1.000000	
1.702500	1.000000	
1.712500	1.000000	
1.722500	nan	
1.732500	nan	
1.742500	nan	
1.752500	nan	
1.762500	nan	
1.772500	nan	
1.782500	nan	
1.792500	nan	
1.802500	nan	
1.812500	nan	
1.822500	nan	
1.832500	6.000000	
1.842500	2.000000	
1.852500	2.000000	
1.862500	2.000000	
1.872500	2.000000	
1.882500	2.000000	
1.892500	2.000000	
1.902500	2.000000	
1.912500	2.000000	
1.922500	2.000000	
1.932500	2.000000	
1.942500	2.000000	
1.952500	2.000000	
1.962500	2.000000	
1.972500	4.000000	
1.982500	5.000000	
1.992500	4.000000	
2.002500	9.000000	
2.012500	8.000000	
2.022500	8.000000	
2.032500	8.000000	
2.042500	8.000000	
2.052500	8.000000	
2.062500	8.000000	
2.072500	8.000000	
2.082500	4.000000	
2.092500	4.000000	
2.102500	3.000000	
2.112500	1.000000	
2.122500	1.000000	
2.132500	1.000000	
2.142500	nan	
2.152500	1.000000	
2.162500	2.000000	
2.172500	3.000000	
2.182500	3.000000	
2.192500	4.000000	
2.202500	4.000000	
2.212500	4.000000	
2.222500	4.000000	
2.232500	4.000000	
2.242500	4.000000	
2.252500	4.000000	
2.262500	4.000000	
2.272500	3.000000	
2.282500	nan	
2.292500	2.000000	
2.302500	2.000000	
2.312500	2.000000	
2.322500	nan	
2.332500	nan	
2.342500	1.000000	
2.352500	1.000000	
2.362500	nan	
2.372500	nan	
2.382500	nan	
2.392500	nan	
2.402500	nan	
2.412500	nan	
2.422500	nan	
2.432500	nan	
2.442500	nan	
2.452500	nan	
2.462500	nan	
2.472500	nan	
2.482500	nan	
2.492500	nan	
2.502500	nan	
2.512500	nan	
2.522500	nan	
2.532500	nan	
2.542500	nan	
2.552500	nan	
2.562500	nan	
2.572500	nan	
2.582500	nan	
2.592500	nan	
2.602500	nan	
2.612500	nan	
2.622500	nan	
2.632500	nan	
2.642500	nan	
2.652500	nan	
2.662500	nan	
2.672500	nan	
2.682500	nan	
2.692500	nan	
2.702500	nan	
2.712500	nan	
2.722500	nan	
2.732500	nan	
2.742500	nan	
2.752500	nan	
2.762500	nan	
2.772500	nan	
2.782500	2.000000	
2.792500	4.000000	
2.802500	4.000000	
2.812500	4.000000	
2.822500	2.000000	
2.832500	2.000000	
2.842500	1.000000	
2.852500	1.000000	
2.862500	1.000000	
2.872500	nan	
2.882500	nan	
2.892500	nan	
2.902500	nan	
2.912500	nan	
2.922500	5.000000	
2.932500	5.000000	
2.942500	10.000000	
2.952500	10.000000	
2.962500	9.000000	
2.972500	9.000000	
2.982500	9.000000	
2.992500	9.000000	
3.002500	4.000000	
3.012500	3.000000	
3.022500	5.000000	
3.032500	5.000000	
3.042500	1.000000	
3.052500	nan	
3.062500	nan	
3.072500	nan	
3.082500	nan	
3.092500	nan	
3.102500	nan	
3.112500	nan	
3.122500	nan	
3.132500	nan	
3.142500	nan	
3.152500	nan	
3.162500	nan	
3.172500	nan	
3.182500	nan	
3.192500	nan	
3.202500	nan	
3.212500	nan	
3.222500	nan	
3.232500	nan	
3.242500	nan	
3.252500	nan	
3.262500	nan	
3.272500	nan	
3.282500	nan	
3.292500	6.000000	
3.302500	7.000000	
3.312500	5.000000	
3.322500	6.000000	
3.332500	4.000000	
3.342500	3.000000	
3.352500	3.000000	
3.362500	3.000000	
3.372500	3.000000	
3.382500	3.000000	
3.392500	3.000000	
3.402500	3.000000	
3.412500	3.000000	
3.422500	5.000000	
3.432500	5.000000	
3.442500	5.000000	
3.452500	4.000000	
3.462500	3.000000	
3.472500	4.000000	
3.482500	4.000000	
3.492500	4.000000	
3.502500	4.000000	
3.512500	4.000000	
3.522500	4.000000	
3.532500	4.000000	
3.542500	4.000000	
3.552500	4.000000	
3.562500	4.000000	
3.572500	4.000000	
3.582500	4.000000	
3.592500	4.000000	
3.602500	3.000000	
3.612500	3.000000	
3.622500	3.000000	
3.632500	2.000000	
3.642500	1.000000	
3.652500	nan	
3.662500	nan	
3.672500	nan	
3.682500	nan	
3.692500	nan	
3.702500	nan	
3.712500	nan	
3.722500	nan	
3.732500	nan	
3.742500	nan	
3.752500	nan	
3.762500	nan	
3.772500	nan	
3.782500	nan	
3.792500	nan	
3.802500	nan	
3.812500	nan	
3.822500	nan	
3.832500	nan	
3.842500	nan	
3.852500	nan	
3.862500	nan	
3.872500	3.000000	
3.882500	3.000000	
3.892500	3.000000	
3.902500	4.000000	
3.912500	4.000000	
3.922500	3.000000	
3.932500	3.000000	
3.942500	3.000000	
3.952500	5.000000	
3.962500	5.000000	
3.972500	4.000000	
3.982500	4.000000	
3.992500	4.000000	
4.002500	4.000000	
4.012500	4.000000	
4.022500	4.000000	
4.032500	4.000000	
4.042500	4.000000	
4.052500	3.000000	
4.062500	3.000000	
4.072500	2.000000	
4.082500	2.000000	
4.092500	2.000000	
4.102500	3.000000	
4.112500	1.000000	
4.122500	1.000000	
4.132500	nan	
4.142500	nan	
4.152500	nan	
4.162500	nan	
4.172500	1.000000	
4.182500	nan	
4.192500	nan	
4.202500	nan	
4.212500	nan	
4.222500	10.000000	
4.232500	10.000000	
4.242500	9.000000	
4.252500	9.000000	
4.262500	10.000000	
4.272500	10.000000	
4.282500	10.000000	
4.292500	10.000000	
4.302500	10.000000	
4.312500	10.000000	
4.322500	5.000000	
4.332500	4.000000	
4.342500	3.000000	
4.352500	3.000000	
4.362500	3.000000	
4.372500	3.000000	
4.382500	3.000000	
4.392500	3.000000	
4.402500	4.000000	
4.412500	4.000000	
4.422500	4.000000	
4.432500	4.000000	
4.442500	5.000000	
4.452500	2.000000	
4.462500	2.000000	
4.472500	1.000000	
4.482500	1.000000	
4.492500	1.000000	
4.502500	nan	
4.512500	nan	
4.522500	nan	
4.532500	nan	
4.542500	nan	
4.552500	nan	
4.562500	nan	
4.572500	nan	
4.582500	nan	
4.592500	nan	
4.602500	nan	
4.612500	nan	
4.622500	nan	
4.632500	nan	
4.642500	nan	
4.652500	nan	
4.662500	2.000000	
4.672500	3.000000	
4.682500	3.000000	
4.692500	3.000000	
4.702500	3.000000	
4.712500	4.000000	
4.722500	4.000000	
4.732500	4.000000	
4.742500	4.000000	
4.752500	3.000000	
4.762500	4.000000	
4.772500	3.000000	
4.782500	3.000000	
4.792500	3.000000	
4.802500	3.000000	
4.812500	3.000000	
4.822500	3.000000	
4.832500	3.000000	
4.842500	3.000000	
4.852500	2.000000	
4.862500	2.000000	
4.872500	nan	
4.882500	nan	
4.892500	nan	
4.902500	nan	
4.912500	nan	
4.922500	nan	
4.932500	nan	
4.942500	nan	
4.952500	nan	
4.962500	nan	
4.972500	nan	
4.982500	nan	
4.992500	nan	
5.002500	nan	
5.012500	nan	
5.022500	nan	
5.032500	nan	
5.042500	nan	
5.052500	nan	
5.062500	nan	
5.072500	nan	
5.082500	4.000000	
5.092500	9.000000	
5.102500	8.000000	
5.112500	9.000000	
5.122500	10.000000	
5.132500	9.000000	
5.142500	8.000000	
5.152500	10.000000	
5.162500	8.000000	
5.172500	9.000000	
5.182500	7.000000	
5.192500	7.000000	
5.202500	7.000000	
5.212500	6.000000	
5.222500	6.000000	
5.232500	5.000000	
5.242500	nan	
5.252500	nan	
5.262500	nan	
5.272500	nan	
5.282500	nan	
5.292500	nan	
5.302500	nan	
5.312500	nan	
5.322500	nan	
5.332500	nan	
5.342500	nan	
5.352500	nan	
5.362500	nan	
5.372500	nan	
5.382500	nan	
5.392500	nan	
5.402500	nan	
5.412500	nan	
5.422500	nan	
5.432500	nan	
5.442500	nan	
5.452500	nan	
5.462500	nan	
5.472500	nan	
5.482500	nan	
5.492500	nan	
5.502500	nan	
5.512500	nan	
5.522500	nan	
5.532500	nan	
5.542500	nan	
5.552500	nan	
5.562500	nan	
5.572500	nan	
5.582500	nan	
5.592500	nan	
5.602500	nan	
5.612500	nan	
5.622500	nan	
5.632500	nan	
5.642500	nan	
5.652500	nan	
5.662500	nan	
5.672500	nan	
5.682500	nan	
5.692500	nan	
5.702500	nan	
5.712500	nan	
5.722500	nan	
5.732500	nan	
5.742500	nan	
5.752500	nan	
5.762500	nan	
5.772500	nan	
5.782500	nan	
5.792500	nan	
5.802500	nan	
5.812500	nan	
5.822500	nan	

